A low-memory Lanczos method with rational Krylov compression for matrix functions

In this work we introduce a memory-efficient method for computing the action of a Hermitian matrix function on a vector. Our method consists of a rational Lanczos algorithm combined with a basis compression procedure based on rational Krylov subspaces that only involve small matrices. The cost of the compression procedure is negligible with respect to the cost of the Lanczos algorithm. This enables us to avoid storing the whole Krylov basis, leading to substantial reductions in memory requirements. This method is particularly effective when the rational Lanczos algorithm needs a significant number of iterations to converge and each iteration involves a low computational effort. This scenario often occurs when polynomial Lanczos, as well as extended and shift-and-invert Lanczos are employed. Theoretical results prove that, for a wide variety of functions, the proposed algorithm differs from rational Lanczos by an error term that is usually negligible. The algorithm is compared with other low-memory Krylov methods from the literature on a variety of test problems, showing competitive performance.

==> exp_Arnoldi-full.dat <==
1e-05	4.9537
0.0001	39.564
0.001	364.84


==> exp_Lanczos-twoPass.dat <==
1e-05	1.6048
0.0001	4.2743
0.001	14.735
0.01	108.91
0.1	367.9


==> exp_Lanczos.dat <==
1e-05	0.97341
0.0001	2.8989
0.001	10.547
0.01	93.597
0.1	345.96


==> exp_low-mem.dat <==
1e-05	0.99335
0.0001	3.113
0.001	10.026
0.01	29.412
0.1	43.276


==> invsqrt_lanczos-twopass.dat <==
200	0.86882
400	8.2078
600	32.818
800	90.965
1000	192.84


==> invsqrt_low-memory.dat <==
200	0.46682
400	2.3904
600	8.3682
800	19.627
1000	36.253


==> invsqrt_multishiftCG-rem.dat <==
200	0.48881
400	4.0316
600	8.8346
800	19.999
1000	37.254


==> invsqrt_multishiftCG.dat <==
200	0.96525
400	7.2564
600	17.157
800	45.701
1000	103.26


==> invsqrt_restarted-defl.dat <==
200	0.26776
400	2.0579
600	8.5539
800	22.849
1000	47.632


==> invsqrt_restarted.dat <==
200	1.0546
400	14.398
600	72.021
800	152.24
1000	235.67


==> lossorth_arnoldi.dat <==
25	0.74612
50	0.33195
75	0.18197
100	0.088782
125	0.040599
150	0.013681
175	0.0037426
200	0.00074025
225	9.4117e-05
250	7.6337e-06
275	3.1946e-07
300	6.3705e-09
325	4.411e-11
350	2.5457e-13


==> lossorth_lanczos.dat <==
25	0.74612
50	0.33195
75	0.18197
100	0.090383
125	0.043209
150	0.017395
175	0.0059927
200	0.0018144
225	0.00049784
250	0.00011035
275	2.1966e-05
300	3.8748e-06
325	5.5948e-07
350	7.4791e-08
375	7.779e-09
400	7.3604e-10
425	6.0298e-11
450	4.4609e-12


==> lossorth_low-mem.dat <==
25	0.74612
50	0.33195
75	0.18197
100	0.090383
125	0.043209
150	0.017395
175	0.0059927
200	0.0018144
225	0.00049784
250	0.00011035
275	2.1966e-05
300	3.8748e-06
325	5.5948e-07
350	7.4791e-08
375	7.779e-09
400	7.3603e-10
425	6.0298e-11
450	4.4699e-12

